The Evolution of Chemical Abundance in Quasar Broad Line Region

We study the relation between the metallicity of quasar broad line region (BLR) and black hole (BH) mass ($10^{7.5}M_{\odot} \sim 10^{10}M_{\odot}$) and quasar bolometric luminosity ($10^{44.6}erg/s \sim 10^{48} erg/s$) using a sample of $\sim$130,000 quasars at $2.25\leq z\leq 5.25$ from Sloan Digital Sky Survey (SDSS) Data Release 12 (DR12). We generate composite spectra by stacking individual spectra in the same BH mass (bolometric luminosity) and redshift bins and then estimate the metallicity of quasar BLR using metallicity-sensitive broad emission-line flux ratios based on the photoionization models. We find a significant correlation between quasar BLR metallicity and BH mass (bolometric luminosity) but no correlation between quasar BLR metallicity and redshift. We also compare the metallicity of quasar BLR and that of host galaxies inferred from the mass-metallicity relation of star-forming galaxy at $z\sim2.3$ and $z\sim3.5$. We find quasar BLR metallicity is 0.3 $\sim$ 1.0 dex higher than their host galaxies. This discrepancy cannot be interpreted by the uncertainty due to different metallicity diagnostic methods, mass-metallicity relation of galaxy, metallicity gradient in quasar host galaxies, BH mass estimation, the effect of different spectral energy distribution (SED) models, and a few other potential sources of uncertainties. We propose a possibility that the high metallicity in quasar BLR might be caused by metal enrichment from massive star formation in the nucleus region of quasars or even the accretion disk.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
